Asymptotics for Pull on the Complete Graph

We study the randomized rumor spreading algorithm \emph{pull} on complete graphs with $n$ vertices. Starting with one informed vertex and proceeding in rounds, each vertex yet uninformed connects to a neighbor chosen uniformly at random and receives the information, if the vertex it connected to is informed. The goal is to study the number of rounds needed to spread the information to everybody, also known as the \emph{runtime}. In our main result we provide a description, as $n$ gets large, for the distribution of the runtime that involves a martingale limit. %We provide a description of the distribution of the runtime in terms of a limit of a sequence of martingales. This allows us to establish that in general there is no limiting distribution and that convergence occurs only on suitably chosen subsequences $(n_i)_{i \in \mathbb{N}}$ of $\mathbb{N}$, namely when the fractional part of $(\log_2 n_i +\log_2\ln n_i)_{i \in \mathbb{N}}$ converges.

==> Dichte.txt <==
-2.500000000000000000e+00 4.992069988351899908e-04
-2.412060301507537474e+00 9.763769044096393471e-04
-2.324120603015075393e+00 1.843681422513273292e-03
-2.236180904522612867e+00 3.298628759720421185e-03
-2.148241206030150785e+00 5.488351153405071452e-03
-2.060301507537688259e+00 8.817427307290416280e-03
-1.972361809045226178e+00 1.404655975784290661e-02
-1.884422110552763652e+00 2.116160023314634167e-02
-1.796482412060301570e+00 3.005671176859373711e-02
-1.708542713567839044e+00 4.149323854911041165e-02
-1.620603015075376963e+00 5.583775114107120130e-02
-1.532663316582914437e+00 7.316620049912034296e-02
-1.444723618090452133e+00 9.347036967511769545e-02
-1.356783919597989829e+00 1.157137089170969801e-01
-1.268844221105527525e+00 1.395589370723739342e-01
-1.180904522613065222e+00 1.653168074547599065e-01
-1.092964824120602918e+00 1.920334788718030816e-01
-1.005025125628140614e+00 2.180891732538339234e-01
-9.170854271356783105e-01 2.435623221607277344e-01
-8.291457286432160068e-01 2.686521047254482042e-01
-7.412060301507537030e-01 2.916078365869733680e-01
-6.532663316582913993e-01 3.121412253593584540e-01
-5.653266331658290955e-01 3.299868483139659636e-01
-4.773869346733667918e-01 3.435522594530645013e-01
-3.894472361809042660e-01 3.527231640338716057e-01
-3.015075376884421843e-01 3.600629939398173329e-01
-2.135678391959796585e-01 3.658262517890503163e-01
-1.256281407035175768e-01 3.674316427864115497e-01
-3.768844221105505099e-02 3.659518818072766688e-01
5.025125628140703071e-02 3.623737100251451793e-01
1.381909547738695565e-01 3.568479196685019339e-01
2.261306532663316382e-01 3.487005413298243095e-01
3.140703517587941640e-01 3.360647858742586425e-01
4.020100502512566898e-01 3.228213482306835913e-01
4.899497487437187715e-01 3.116831066483742863e-01
5.778894472361812973e-01 3.003401499892182636e-01
6.658291457286433790e-01 2.864984397864927534e-01
7.537688442211059048e-01 2.714385264736793313e-01
8.417085427135679865e-01 2.575782748566959879e-01
9.296482412060305123e-01 2.442872254791986775e-01
1.017587939698492594e+00 2.305165385815698409e-01
1.105527638190955120e+00 2.166533419752819656e-01
1.193467336683417201e+00 2.032950330325281052e-01
1.281407035175879727e+00 1.902707293724310855e-01
1.369346733668341809e+00 1.773546901022162725e-01
1.457286432160804335e+00 1.654757290739392872e-01
1.545226130653266416e+00 1.544690200255605106e-01
1.633165829145728942e+00 1.437613453074569614e-01
1.721105527638191468e+00 1.332250373255113307e-01
1.809045226130653994e+00 1.234169328564843071e-01
1.896984924623115631e+00 1.142663955936187720e-01
1.984924623115578157e+00 1.057577340046023939e-01
2.072864321608040683e+00 9.801743086147170214e-02
2.160804020100503209e+00 9.022779349592219278e-02
2.248743718592964846e+00 8.294739992433207421e-02
2.336683417085427372e+00 7.677708670753098652e-02
2.424623115577889898e+00 7.157547933896615810e-02
2.512562814070352424e+00 6.610259322040115681e-02
2.600502512562814061e+00 6.035354669020864815e-02
2.688442211055276587e+00 5.564596626643331795e-02
2.776381909547739113e+00 5.144494120189847114e-02
2.864321608040201639e+00 4.726344163551496336e-02
2.952261306532663276e+00 4.327279905433864537e-02
3.040201005025125802e+00 3.978815545995645353e-02
3.128140703517588328e+00 3.668620418827913537e-02
3.216080402010050854e+00 3.385665097357975356e-02
3.304020100502513380e+00 3.111646399332512747e-02
3.391959798994975017e+00 2.846659480773448825e-02
3.479899497487437543e+00 2.610482204984340693e-02
3.567839195979900069e+00 2.406048477673188371e-02
3.655778894472362595e+00 2.217273212795188922e-02
3.743718592964824232e+00 2.051749700236892709e-02
3.831658291457286758e+00 1.877388673625367960e-02
3.919597989949749284e+00 1.711709938232206310e-02
4.007537688442211810e+00 1.572487848476861530e-02
4.095477386934673447e+00 1.439980702396945547e-02
4.183417085427135973e+00 1.313233064394752139e-02
4.271356783919598499e+00 1.201591497498136901e-02
4.359296482412061025e+00 1.097252276039808322e-02
4.447236180904522662e+00 1.010557565035050814e-02
4.535175879396985188e+00 9.424194817671481192e-03
4.623115577889447714e+00 8.804910912227278952e-03
4.711055276381910240e+00 8.268384843073472296e-03
4.798994974874372765e+00 7.599835393195811077e-03
4.886934673366834403e+00 6.781438294019612352e-03
4.974874371859296929e+00 6.045020151214198188e-03
5.062814070351759455e+00 5.533281122105050166e-03
5.150753768844221980e+00 5.121174204626989870e-03
5.238693467336683618e+00 4.734563281723423028e-03
5.326633165829146144e+00 4.380709471774084200e-03
5.414572864321608670e+00 3.937228234221730634e-03
5.502512562814070307e+00 3.449303352864469333e-03
5.590452261306532833e+00 3.143265633474577603e-03
5.678391959798995359e+00 2.946032796816859794e-03
5.766331658291457885e+00 2.688784006363990550e-03
5.854271356783920410e+00 2.436335040995032432e-03
5.942211055276382936e+00 2.242056676555016087e-03
6.030150753768845462e+00 2.094724389580256575e-03
6.118090452261307988e+00 1.918592675916587454e-03
6.206030150753768737e+00 1.703029132052752198e-03
6.293969849246231263e+00 1.544710169624702225e-03
6.381909547738693789e+00 1.459921920319023989e-03
6.469849246231156314e+00 1.337730877431654976e-03
6.557788944723618840e+00 1.214643562540662983e-03
6.645728643216081366e+00 1.141536411757649964e-03
6.733668341708543892e+00 1.080294615575729802e-03
6.821608040201006418e+00 1.031596875523853145e-03
6.909547738693467167e+00 9.986723645899430162e-04
6.997487437185929693e+00 8.664537952832636076e-04
7.085427135678392219e+00 7.484886365172442471e-04
7.173366834170854744e+00 6.933789386347657523e-04
7.261306532663317270e+00 5.884313441344557862e-04
7.349246231155779796e+00 4.695942421862836589e-04
7.437185929648242322e+00 4.591296481673379595e-04
7.525125628140704848e+00 4.782058720522668711e-04
7.613065326633167373e+00 4.188204453709887102e-04
7.701005025125628123e+00 3.725737696146912158e-04
7.788944723618090649e+00 3.641648390086072644e-04
7.876884422110553174e+00 3.496122831552757695e-04
7.964824120603015700e+00 3.345402815860554495e-04
8.052763819095478226e+00 3.071029381833163688e-04
8.140703517587940752e+00 2.696679210658834672e-04
8.228643216080403278e+00 2.634669576682407304e-04
8.316582914572865803e+00 2.709607202532612153e-04
8.404522613065326553e+00 2.753964281747895326e-04
8.492462311557789079e+00 2.561879639424514726e-04
8.580402010050251604e+00 2.197677466731054778e-04
8.668341708542714130e+00 1.738899080459893544e-04
8.756281407035176656e+00 1.343982851783058117e-04
8.844221105527639182e+00 1.122999273943813041e-04
8.932160804020101708e+00 1.044166345922433213e-04
9.020100502512564233e+00 9.585886469142575054e-05
9.108040201005026759e+00 8.130764770760274792e-05
9.195979899497487509e+00 8.566179324019562095e-05
9.283919597989950034e+00 1.175588762486376291e-04
9.371859296482412560e+00 1.093635952859542952e-04
9.459798994974875086e+00 7.454810813761670490e-05
9.547738693467337612e+00 5.033501885931552226e-05
9.635678391959800138e+00 3.582639266037868450e-05
9.723618090452262663e+00 3.186910732334274080e-05
9.811557788944725189e+00 3.832673049371575441e-05
9.899497487437185939e+00 5.068171339523338132e-05
9.987437185929648464e+00 5.311033588735835742e-05
1.007537688442211099e+01 4.718282734682843364e-05
1.016331658291457352e+01 4.305569492650269513e-05
1.025125628140703604e+01 3.767841654345121480e-05
1.033919597989949857e+01 3.247819905689769751e-05
1.042713567839196109e+01 2.758088442238276582e-05
1.051507537688442362e+01 2.266768532448277274e-05
1.060301507537688614e+01 2.090301634470667156e-05
1.069095477386934689e+01 1.969173454904147723e-05
1.077889447236180942e+01 1.885216500943974152e-05
1.086683417085427195e+01 2.210931979765511131e-05
1.095477386934673447e+01 2.233304002619323407e-05
1.104271356783919700e+01 1.612137301197120879e-05
1.113065326633165952e+01 1.089962261652148906e-05
1.121859296482412205e+01 8.410446408358850353e-06
1.130653266331658457e+01 4.475859406195079438e-06
1.139447236180904532e+01 2.364298118624109669e-06
1.148241206030150785e+01 6.709515098075229458e-06
1.157035175879397038e+01 9.727676441590636536e-06
1.165829145728643290e+01 5.372991529120405872e-06
1.174623115577889543e+01 4.520138031136986965e-06
1.183417085427135795e+01 4.723737494233517706e-06
1.192211055276382048e+01 3.297455679505507606e-06
1.201005025125628300e+01 5.960719365672983136e-06
1.209798994974874553e+01 8.307096372400657192e-06
1.218592964824120628e+01 6.487743542276520182e-06
1.227386934673366881e+01 6.312577502621894390e-06
1.236180904522613133e+01 8.865198697825971564e-06
1.244974874371859386e+01 9.087719588612647653e-06
1.253768844221105638e+01 6.875829440984475427e-06
1.262562814070351891e+01 2.828640841634011503e-06
1.271356783919598143e+01 4.354926458083157628e-07
1.280150753768844396e+01 2.223092102198388350e-08
1.288944723618090471e+01 3.085170546034085300e-08
1.297738693467336724e+01 5.445232473452743273e-07
1.306532663316582976e+01 3.130135529666085458e-06
1.315326633165829229e+01 6.669859021989218207e-06
1.324120603015075481e+01 7.171995377397570760e-06
1.332914572864321734e+01 4.161149535736080600e-06
1.341708542713567986e+01 9.595791873710445653e-07
1.350502512562814061e+01 7.282690960167904947e-08
1.359296482412060314e+01 1.728221554385160222e-09
1.368090452261306567e+01 1.268513221972168999e-11
1.376884422110552819e+01 2.873674117090357135e-14
1.385678391959799072e+01 2.008357627445131191e-17
1.394472361809045324e+01 4.329811151971802625e-21
1.403266331658291577e+01 4.087567997679490491e-25
1.412060301507537829e+01 2.006829796253087446e-21
1.420854271356784082e+01 1.028342430862586027e-17
1.429648241206030335e+01 1.625475218342858169e-14
1.438442211055276587e+01 7.925712784035579535e-12
1.447236180904522840e+01 1.192097254950701403e-09
1.456030150753769092e+01 5.530958835159921203e-08
1.464824120603015345e+01 7.915977386635941135e-07
1.473618090452261598e+01 3.494813816916498666e-06
1.482412060301507495e+01 4.759473615713555403e-06
1.491206030150753747e+01 1.999443717586068395e-06
1.500000000000000000e+01 2.591044215334396785e-07


==> ElogH.txt <==
0.000000000000000000e+00 9.372640209119929011e-01
1.000000000000000021e-02 9.472260175913274072e-01
2.000000000000000042e-02 9.571606809464394683e-01
2.999999999999999889e-02 9.672943442352184285e-01
4.000000000000000083e-02 9.774060075313302232e-01
5.000000000000000278e-02 9.874723375092210320e-01
5.999999999999999778e-02 9.974343341885550940e-01
7.000000000000000666e-02 1.007580664139778648e+00
8.000000000000000167e-02 1.017557660814112808e+00
8.999999999999999667e-02 1.027578990807003212e+00
1.000000000000000056e-01 1.037571320809559605e+00
1.100000000000000006e-01 1.047607984130671799e+00
1.199999999999999956e-01 1.057559314146895524e+00
1.300000000000000044e-01 1.067551644149451695e+00
1.400000000000000133e-01 1.077621307459563971e+00
1.499999999999999944e-01 1.087619304126898667e+00
1.600000000000000033e-01 1.097719634093455188e+00
1.700000000000000122e-01 1.107736964087679077e+00
1.799999999999999933e-01 1.117736960754346587e+00
1.900000000000000022e-01 1.127743624085458363e+00
2.000000000000000111e-01 1.137746954084348783e+00
2.099999999999999922e-01 1.147714950761683061e+00
2.200000000000000011e-01 1.157732614089128642e+00
2.300000000000000100e-01 1.167726277424574022e+00
2.399999999999999911e-01 1.177695607434797509e+00
2.500000000000000000e-01 1.187630604123131706e+00
2.600000000000000089e-01 1.197677600774133211e+00
2.700000000000000178e-01 1.207665930778023089e+00
2.800000000000000266e-01 1.217627927457357151e+00
2.899999999999999800e-01 1.227618924127025446e+00
2.999999999999999889e-01 1.237553587482137285e+00
3.099999999999999978e-01 1.247558584147139049e+00
3.200000000000000067e-01 1.257499247500250883e+00
3.300000000000000155e-01 1.267540910819696443e+00
3.400000000000000244e-01 1.277452574182475598e+00
3.499999999999999778e-01 1.287498237500587228e+00
3.599999999999999867e-01 1.297591900802699705e+00
3.699999999999999956e-01 1.307566564144478916e+00
3.800000000000000044e-01 1.317633227455590861e+00
3.900000000000000133e-01 1.327653224115592723e+00
4.000000000000000222e-01 1.337654887448371355e+00
4.099999999999999756e-01 1.347676217441260871e+00
4.199999999999999845e-01 1.357647547450818060e+00
4.299999999999999933e-01 1.367655877448040735e+00
4.400000000000000022e-01 1.377663874112041720e+00
4.500000000000000111e-01 1.387670537443154162e+00
4.600000000000000200e-01 1.397664867445044257e+00
4.699999999999999734e-01 1.407640197453267739e+00
4.799999999999999822e-01 1.417650860783046696e+00
4.899999999999999911e-01 1.427574190808603483e+00
5.000000000000000000e-01 1.437582520805826825e+00
5.100000000000000089e-01 1.447675850774716944e+00
5.200000000000000178e-01 1.457748847417051241e+00
5.300000000000000266e-01 1.467761844079385813e+00
5.400000000000000355e-01 1.477669174110275430e+00
5.500000000000000444e-01 1.487640837453053866e+00
5.600000000000000533e-01 1.497538834153721687e+00
5.699999999999999512e-01 1.507547497484168275e+00
5.799999999999999600e-01 1.517457494180835198e+00
5.899999999999999689e-01 1.527354490881836835e+00
5.999999999999999778e-01 1.537304154231948772e+00
6.099999999999999867e-01 1.547261150912949690e+00
6.199999999999999956e-01 1.557209480930172862e+00
6.300000000000000044e-01 1.567173144275618935e+00
6.400000000000000133e-01 1.577225474258175719e+00
6.500000000000000222e-01 1.587157804280732609e+00
6.600000000000000311e-01 1.597138800953733062e+00
6.700000000000000400e-01 1.607204464265177934e+00
6.800000000000000488e-01 1.617180127606624440e+00
6.899999999999999467e-01 1.627205790931403273e+00
6.999999999999999556e-01 1.637165120944959584e+00
7.099999999999999645e-01 1.647135784288071614e+00
7.199999999999999734e-01 1.657123114292295307e+00
7.299999999999999822e-01 1.667078444307185325e+00
7.399999999999999911e-01 1.677099774300075730e+00
7.500000000000000000e-01 1.687166104277965539e+00
7.600000000000000089e-01 1.697281100906299800e+00
7.700000000000000178e-01 1.707333097555634449e+00
7.800000000000000266e-01 1.717404427531857625e+00
7.900000000000000355e-01 1.727451424182858908e+00
8.000000000000000444e-01 1.737440754186415415e+00
8.100000000000000533e-01 1.747412750862416653e+00
8.199999999999999512e-01 1.757371080876306557e+00
8.299999999999999600e-01 1.767339410886862749e+00
8.399999999999999689e-01 1.777217407594197329e+00
8.499999999999999778e-01 1.787097070967643697e+00
8.599999999999999867e-01 1.797173400942199795e+00
8.699999999999999956e-01 1.807222397592534335e+00
8.800000000000000044e-01 1.817158060947312803e+00
8.900000000000000133e-01 1.827153057615647613e+00
9.000000000000000222e-01 1.837120054293315485e+00
9.100000000000000311e-01 1.847068384310539102e+00
9.200000000000000400e-01 1.857012380995872736e+00
9.300000000000000488e-01 1.867092377635874545e+00
9.399999999999999467e-01 1.877140707619763926e+00
9.499999999999999556e-01 1.887067704310765093e+00
9.599999999999999645e-01 1.897174034275322052e+00
9.699999999999999734e-01 1.907159364280211600e+00
9.799999999999999822e-01 1.917170360943213359e+00
9.899999999999999911e-01 1.927185357604881188e+00


==> ElogH2.txt <==
0.000000000000000000e+00 3.793734264371183329e+00
1.000000000000000021e-02 3.808664302964265946e+00
2.000000000000000042e-02 3.824074850773009793e+00
2.999999999999999889e-02 3.839797393125313096e+00
4.000000000000000083e-02 3.855883559372980773e+00
5.000000000000000278e-02 3.871829433677056898e+00
5.999999999999999778e-02 3.887353788238817831e+00
7.000000000000000666e-02 3.903407899042744766e+00
8.000000000000000167e-02 3.919058755424394302e+00
8.999999999999999667e-02 3.934808420743060253e+00
1.000000000000000056e-01 3.950711078478401639e+00
1.100000000000000006e-01 3.966745490176344369e+00
1.199999999999999956e-01 3.982716930011606316e+00
1.300000000000000044e-01 3.998825107576596594e+00
1.400000000000000133e-01 4.015114258915161827e+00
1.499999999999999944e-01 4.031453511167433668e+00
1.600000000000000033e-01 4.047924520621427824e+00
1.700000000000000122e-01 4.064538387853959378e+00
1.799999999999999933e-01 4.081197643052451696e+00
1.900000000000000022e-01 4.097941195085638810e+00
2.000000000000000111e-01 4.114676065423723550e+00
2.099999999999999922e-01 4.131551242197827989e+00
2.200000000000000011e-01 4.148477031333743348e+00
2.300000000000000100e-01 4.165521497976763854e+00
2.399999999999999911e-01 4.182291199809400339e+00
2.500000000000000000e-01 4.199433344850197258e+00
2.600000000000000089e-01 4.216607814257432807e+00
2.700000000000000178e-01 4.233692768921461180e+00
2.800000000000000266e-01 4.250842652455759207e+00
2.899999999999999800e-01 4.267915185470737782e+00
2.999999999999999889e-01 4.284974512605630892e+00
3.099999999999999978e-01 4.302321292879547343e+00
3.200000000000000067e-01 4.319412675630621479e+00
3.300000000000000155e-01 4.337212058107704493e+00
3.400000000000000244e-01 4.355081258392456078e+00
3.499999999999999778e-01 4.372882278254885513e+00
3.599999999999999867e-01 4.390652234172248036e+00
3.699999999999999956e-01 4.408360640967750044e+00
3.800000000000000044e-01 4.426090290489089085e+00
3.900000000000000133e-01 4.443897847641831156e+00
4.000000000000000222e-01 4.461743318397515701e+00
4.099999999999999756e-01 4.479674714307918748e+00
4.199999999999999845e-01 4.497785689903261996e+00
4.299999999999999933e-01 4.515924938745985884e+00
4.400000000000000022e-01 4.533767772724760725e+00
4.500000000000000111e-01 4.551963320314612815e+00
4.600000000000000200e-01 4.570159410434328606e+00
4.699999999999999734e-01 4.588130217986683412e+00
4.799999999999999822e-01 4.606573831485157200e+00
4.899999999999999911e-01 4.624725042172794787e+00
5.000000000000000000e-01 4.642955926007091172e+00
5.100000000000000089e-01 4.661340045381894726e+00
5.200000000000000178e-01 4.679563362989241249e+00
5.300000000000000266e-01 4.698109218253332386e+00
5.400000000000000355e-01 4.716544511867358125e+00
5.500000000000000444e-01 4.735085756021637948e+00
5.600000000000000533e-01 4.753411774856731498e+00
5.699999999999999512e-01 4.772414194458002967e+00
5.799999999999999600e-01 4.791253722044102048e+00
5.899999999999999689e-01 4.809949544929320808e+00
5.999999999999999778e-01 4.828698206713770702e+00
6.099999999999999867e-01 4.847374183745117193e+00
6.199999999999999956e-01 4.865984868872437197e+00
6.300000000000000044e-01 4.885018222177971658e+00
6.400000000000000133e-01 4.903909339501224096e+00
6.500000000000000222e-01 4.922840623673927496e+00
6.600000000000000311e-01 4.941759152950906397e+00
6.700000000000000400e-01 4.961286961915034155e+00
6.800000000000000488e-01 4.980583902922404604e+00
6.899999999999999467e-01 4.999911098056045944e+00
6.999999999999999556e-01 5.019104800289795776e+00
7.099999999999999645e-01 5.038390790968695576e+00
7.199999999999999734e-01 5.057518716219632893e+00
7.299999999999999822e-01 5.076635841930876580e+00
7.399999999999999911e-01 5.095920710847851254e+00
7.500000000000000000e-01 5.115380549272176225e+00
7.600000000000000089e-01 5.134908525949072100e+00
7.700000000000000178e-01 5.154515337490530591e+00
7.800000000000000266e-01 5.174134324423208753e+00
7.900000000000000355e-01 5.193346184610408756e+00
8.000000000000000444e-01 5.212833548514161919e+00
8.100000000000000533e-01 5.232314582868147212e+00
8.199999999999999512e-01 5.251752437397794182e+00
8.299999999999999600e-01 5.271295275131457458e+00
8.399999999999999689e-01 5.290453469825767030e+00
8.499999999999999778e-01 5.309682224472818568e+00
8.599999999999999867e-01 5.329386247206353566e+00
8.699999999999999956e-01 5.349103333921187087e+00
8.800000000000000044e-01 5.368581024652725020e+00
8.900000000000000133e-01 5.388333795105094026e+00
9.000000000000000222e-01 5.408236311697859122e+00
9.100000000000000311e-01 5.427546437277777969e+00
9.200000000000000400e-01 5.447321718222475795e+00
9.300000000000000488e-01 5.467106068994011636e+00
9.399999999999999467e-01 5.486932426933552875e+00
9.499999999999999556e-01 5.506394123541081598e+00
9.599999999999999645e-01 5.526338308468959681e+00
9.699999999999999734e-01 5.545886098190655034e+00
9.799999999999999822e-01 5.565639726726898218e+00
9.899999999999999911e-01 5.585606830883270035e+00

